Progress in unveiling extreme particle acceleration in persistent astrophysical jets

The most powerful persistent accelerators in the Universe are jetted active galaxies. Blazars, galaxies whose jets are directed towards Earth, dominate the extragalactic gamma-ray sky. Still, most of the highest-energy particle accelerators likely elude detection. These extreme blazars, whose radiated energy can peak beyond 10 TeV, are ideal targets to study particle acceleration and radiative processes, and may provide links to cosmic rays and astrophysical neutrinos. The growing number of extreme blazars observed at TeV energies has been critical for the emergence of gamma-ray cosmology, including measurements of the extragalactic background light, tight bounds on the intergalactic magnetic field, and constraints on exotic physics at energies inaccessible with human-made accelerators. Tremendous progress has been achieved over the past decade, which bodes well for the future, particularly with the deployment of the Cherenkov Telescope Array.

==> Data_ascii/biteau_fig1.txt <==
###########################################################################
# Paper REF
# DATA Fig.1 panel a -  Prototypical SED of the extreme-synchrotron blazar Mkn 501
# Axis description: 
#      x: Log frequency [Hz]
#      e_xm: Log bin width- on x
#      e_xp: Log bin width+ on x
#      y: Log nuFnu [erg/cm2/s]
#      e_ym: Log error- on y
#      e_yp: Log error+ on y
# Where the data are labelled  as Upper Limit,  the nuFnu flux corresponds to the UL value. 
# In the Fermi-LAT data section, where the Flux errors == 0, the nuFnu flux is the Upper Limit value.
# Where the data-section is labelled "Butterfly", the 5 points correspond  to the points to be connected by lines to draw the error butterfly on the SED. Namely, if 1 and 2 are the two frequencies, and L and H the low and high fluxes at that frequency, the sequence of points is: H1 - L2 - H2 - L1 - H1
# Contacts: J. Biteau (biteau@ipno.in2p3.fr) & E. Prandini (prandini@pd.infn.it)
###########################################################################
#         x	       e_xm        e_xp        y        e_ym        e_yp
#
       9.699           0           0      -13.16           0           0
       9.699           0           0      -13.16           0           0
       9.903           0           0      -12.99           0           0
       10.34           0           0      -12.74           0           0
       10.57           0           0      -12.49           0           0
       11.18           0           0      -12.22           0           0
       11.36           0           0      -12.13           0           0
       11.43           0           0      -12.05           0           0
       11.57           0           0      -12.08           0           0
       10.95           0           0      -12.24           0           0
       10.95           0           0       -12.4           0           0
       11.36           0           0      -11.86           0           0
       10.03           0           0      -13.15           0           0
       10.95           0           0      -12.57           0           0
       10.34           0           0      -12.62           0           0
       10.57           0           0      -12.52           0           0
       10.57           0           0      -12.34           0           0
       11.44           0           0      -11.94           0           0
       11.59           0           0      -11.84           0           0
       11.48           0           0      -11.62           0           0
       10.97           0           0      -12.46           0           0
       14.14           0           0      -20.74           0           0
       14.74           0           0      -10.74           0           0
       15.09           0           0       -10.7           0           0
        15.3           0           0      -10.48           0           0
       15.03           0           0       -10.5           0           0
        13.4           0           0      -11.01           0           0
       13.08           0           0       -11.1           0           0
       12.48           0           0      -11.49           0           0
       14.74           0           0      -10.46           0           0
       14.74           0           0      -10.22           0           0
       14.83           0           0      -10.38           0           0
       14.92           0           0      -10.55           0           0
       25.86           0           0      -11.41           0           0
       25.86           0           0      -9.961           0           0
%% 1.5 TeV, Bradbury et al., 1997, AA 320 L5
       26.56           0           0     -11.0534       0    0
%%    SSDC archive data, various bands, also Planck and SAX_1999
#
       11.55           0           0      -11.92           0           0
       11.34           0           0         -12           0           0
       11.16           0           0       -12.1           0           0
          11           0           0      -12.24           0           0
       10.85           0           0      -12.29           0           0
       10.45           0           0      -12.61           0           0
       11.55           0           0      -11.87           0           0
       11.34           0           0      -12.02           0           0
       11.16           0           0       -12.1           0           0
          11           0           0      -12.21           0           0
       10.45           0           0      -12.58           0           0
       7.869           0           0      -15.01           0           0
       9.146           0           0      -13.66           0           0
       10.03           0           0       -12.9           0           0
       9.908           0           0      -13.05           0           0
        9.69           0           0      -13.16           0           0
       9.431           0           0      -13.41           0           0
       9.689           0           0      -13.22           0           0
       9.661           0           0      -13.24           0           0
       9.431           0           0      -13.46           0           0
       10.35           0           0       -12.7           0           0
       8.562           0           0      -14.18           0           0
       8.611           0           0      -14.13           0           0
       10.95           0           0      -12.21           0           0
        10.5           0           0      -12.62           0           0
       10.18           0           0      -12.86           0           0
        10.5           0           0      -12.62           0           0
       8.562           0           0      -14.19           0           0
       10.18           0           0      -12.84           0           0
       9.431           0           0      -13.42           0           0
       9.171           0           0      -13.69           0           0
       9.149           0           0      -13.66           0           0
       8.875           0           0      -13.86           0           0
       8.611           0           0      -14.05           0           0
       9.146           0           0       -13.7           0           0
       8.611           0           0      -14.14           0           0
       10.03           0           0       -12.9           0           0
       9.699           0           0      -13.15           0           0
       9.431           0           0      -13.41           0           0
       9.151           0           0      -13.56           0           0
#
       16.83     0.07947     0.06715      -10.48     0.01463     0.01463
       16.97     0.07949     0.06716      -10.41      0.0302      0.0302
       17.12     0.07947     0.06715      -10.41     0.01817     0.01817
       17.27     0.07952     0.06719       -10.5     0.01226     0.01226
       17.41      0.0795     0.06718      -10.52     0.01077     0.01077
       17.56     0.07948     0.06716      -10.57     0.01134     0.01134
       17.71     0.07949     0.06717      -10.58    0.009103    0.009103
       17.85     0.07946     0.06715      -10.65    0.009993    0.009993
          18     0.07949     0.06717      -10.72     0.01309     0.01309
       18.15     0.07952     0.06719      -10.78     0.01922     0.01922
       18.29      0.0795     0.06717      -10.84     0.03267     0.03267
       18.44      0.0795     0.06717      -10.92     0.05693     0.05693
       18.73      0.0795     0.06717      -11.34      0.1584      0.1584
       19.03     0.07952     0.06719      -11.28      0.1689      0.1689
%% host galaxy, from Hyvonen et al., Vmag
      14.7367        0       0     -9.88138390   0   0
%%     WISE data
#
       13.95           0           0      -10.49      0.0088    0.008625
       13.81           0           0      -10.69      0.0076    0.007469
       13.43           0           0      -11.02      0.0068    0.006695
       13.13           0           0       -11.1      0.0124     0.01206
%%  SAX 7 April 1997,   lecs-mecs-pds
#
       16.51     0.01773     0.01704       -10.3     0.01301     0.01263
       16.54      0.0164      0.0158      -10.13    0.009846    0.009628
       16.57     0.01524     0.01473      -10.23     0.01026     0.01002
        16.6     0.01424     0.01379      -10.24    0.009949    0.009726
       16.63     0.01337     0.01297      -10.25    0.009931    0.009709
       16.67     0.02483     0.02349      -10.31    0.007414     0.00729
        16.7     0.01128       0.011      -10.28     0.01009    0.009864
       16.73     0.02119     0.02021      -10.21    0.006654    0.006554
       16.76    0.009762    0.009547      -10.18    0.009667    0.009456
       16.79     0.01849     0.01773       -10.2    0.007667    0.007534
       16.82    0.008602    0.008435      -10.21     0.01269     0.01233
       16.84     0.01639      0.0158      -10.13    0.009921      0.0097
       16.88     0.01524     0.01473      -10.13     0.01432     0.01387
        16.9     0.01424     0.01379      -10.08     0.02103     0.02006
       16.93     0.01337     0.01297      -10.03     0.02924     0.02739
       16.96     0.01259     0.01224      -10.05     0.03519     0.03256
       16.98      0.0119     0.01158      -10.15      0.0385     0.03537
          17     0.01128       0.011      -10.16      0.0357     0.03299
       17.03     0.01599     0.01542      -10.16     0.02584     0.02439
       17.06    0.009985    0.009761      -10.14     0.02866     0.02689
       17.08    0.009546    0.009341       -10.1      0.0262     0.02471
        17.1     0.01365     0.01323      -10.05     0.01936     0.01854
       17.12     0.01284     0.01247      -10.17     0.02141      0.0204
       17.15    0.008119     0.00797      -10.07      0.0222     0.02112
       17.16     0.01169     0.01138      -10.11      0.0178      0.0171
       17.19     0.01109     0.01081      -10.04     0.01518     0.01467
       17.21     0.01055      0.0103      -10.11     0.01547     0.01494
       17.23     0.01006    0.009834      -10.05     0.01403     0.01359
       17.25    0.009616    0.009408      -10.05     0.01385     0.01342
       17.27    0.009209    0.009017      -10.06     0.01404      0.0136
       17.28    0.008834    0.008658      -10.03     0.01354     0.01313
        17.3     0.01128       0.011      -10.02     0.01147     0.01117
       17.32    0.008068    0.007921      -10.01       0.013     0.01262
       17.34     0.01034      0.0101      -10.03     0.01145     0.01116
       17.36    0.007424      0.0073      -9.978     0.01256     0.01221
       17.38    0.009546     0.00934      -9.955     0.01067     0.01041
        17.4    0.009144    0.008955      -9.958     0.01085     0.01059
       17.41    0.008774    0.008601      -9.986     0.01139      0.0111
       17.43    0.008433    0.008273      -9.947     0.01105     0.01077
       17.45    0.008118    0.007969      -9.929     0.01099     0.01072
       17.46    0.007826    0.007687      -9.918     0.01102     0.01074
       17.48    0.007553    0.007424      -9.939     0.01147     0.01117
       17.49    0.009105    0.008918      -9.961      0.0107     0.01044
       17.51    0.007005    0.006894      -9.938     0.01187     0.01155
       17.53    0.008466    0.008304      -9.956     0.01102     0.01075
       17.54    0.006531    0.006434      -9.944     0.01243     0.01209
       17.55    0.007911     0.00777      -9.906     0.01088     0.01062
       17.57    0.007633    0.007501      -9.958     0.01191     0.01159
       17.58    0.007374    0.007251      -9.913     0.01165     0.01135
        17.6    0.007132    0.007016      -9.917     0.01206     0.01173
       17.61    0.006905    0.006797      -9.938      0.0127     0.01234
       17.63    0.006692     0.00659      -9.918     0.01271     0.01235
       17.64    0.007779    0.007642      -9.898      0.0116      0.0113
       17.65    0.006267    0.006178      -9.873     0.01266      0.0123
       17.67    0.007299    0.007179      -9.905     0.01227     0.01194
       17.68    0.005893    0.005814      -9.886     0.01353     0.01312
       17.69    0.006876    0.006769      -9.899     0.01287      0.0125
       17.71    0.006665    0.006564      -9.882      0.0131     0.01271
       17.72    0.006466    0.006371      -9.908     0.01408     0.01364
       17.73    0.006279     0.00619      -9.881     0.01436      0.0139
       17.75    0.006103    0.006018      -9.904     0.01563     0.01509
       17.76    0.005936    0.005856      -9.905      0.0166     0.01599
       17.77    0.005778    0.005702       -9.88       0.017     0.01636
       17.78    0.006559    0.006462      -9.911       0.017     0.01636
       17.79    0.006367    0.006275      -9.942     0.01817     0.01744
       17.81    0.005307    0.005243      -9.879     0.01854     0.01778
       17.82    0.006038    0.005955      -9.827     0.01642     0.01582
       17.83    0.005875    0.005796      -9.857      0.0173     0.01664
       17.84     0.00572    0.005646       -9.89     0.01833     0.01759
       17.85    0.005573    0.005503      -9.851     0.01787     0.01716
       17.86    0.005434    0.005367      -9.869     0.01862     0.01786
       17.87    0.005301    0.005237      -9.867     0.01894     0.01815
       17.88    0.005909     0.00583      -9.851      0.0177       0.017
       17.89    0.005037     0.00498      -9.861     0.01957     0.01872
       17.91    0.005622     0.00555      -9.868      0.0188     0.01802
       17.92     0.00548    0.005412      -9.851     0.01884     0.01806
       17.93    0.005345     0.00528      -9.918     0.02086      0.0199
       17.94    0.005217    0.005155      -9.841     0.01945     0.01862
       17.95    0.005094    0.005035       -9.84     0.01985     0.01898
       17.96    0.004978    0.004921      -9.831     0.02003     0.01915
       17.97    0.004866    0.004812        -9.9     0.02221     0.02113
       17.98    0.005351    0.005286      -9.854     0.02021     0.01931
#
       17.62     0.01201     0.01168      -9.885    0.008867     0.00869
       17.64    0.005726    0.005652      -9.903     0.01242     0.01207
       17.65    0.005579    0.005508      -9.881     0.01187     0.01155
       17.66    0.005439    0.005372       -9.91      0.0121     0.01177
       17.67    0.005306    0.005242      -9.908     0.01194     0.01162
       17.68     0.00518    0.005119      -9.893     0.01164     0.01134
       17.69    0.005059    0.005001      -9.899     0.01172     0.01141
        17.7    0.004944    0.004888      -9.894     0.01174     0.01143
       17.71    0.009614    0.009406      -9.891    0.008459    0.008297
       17.73    0.004628    0.004579      -9.905     0.01273     0.01236
       17.74    0.004531    0.004484      -9.903     0.01311     0.01272
       17.75    0.004439    0.004394      -9.874     0.01305     0.01267
       17.76    0.008656    0.008487      -9.878    0.009522    0.009318
       17.77    0.004182    0.004142      -9.881     0.01382     0.01339
       17.78    0.004103    0.004065      -9.899      0.0142     0.01375
       17.79    0.004027     0.00399      -9.902     0.01432     0.01386
        17.8    0.007872    0.007732      -9.875    0.009835    0.009617
       17.81    0.003815    0.003782      -9.877     0.01412     0.01367
       17.82    0.003749    0.003717      -9.885     0.01434     0.01388
       17.83     0.00734    0.007218      -9.876     0.01008    0.009856
       17.84    0.003564    0.003535      -9.906     0.01499     0.01449
       17.85    0.006985    0.006875       -9.89     0.01045     0.01021
       17.86    0.003397    0.003371      -9.858     0.01446       0.014
       17.87    0.003345    0.003319      -9.893     0.01518     0.01467
       17.88    0.006563    0.006465       -9.88     0.01065      0.0104
       17.89    0.003197    0.003174       -9.87     0.01516     0.01465
        17.9    0.006278    0.006189      -9.878     0.01091     0.01064
       17.91    0.003062     0.00304      -9.846     0.01514     0.01463
       17.92    0.006017    0.005935      -9.845      0.0108     0.01054
       17.92    0.002937    0.002918       -9.87     0.01602     0.01545
       17.93    0.005777    0.005701      -9.883     0.01159     0.01129
       17.94    0.002823    0.002805      -9.867     0.01641     0.01581
       17.95    0.005556    0.005485      -9.853      0.0115      0.0112
       17.96    0.005417     0.00535      -9.887     0.01217     0.01184
       17.97    0.002651    0.002635      -9.874     0.01729     0.01663
       17.98    0.005222     0.00516      -9.873     0.01231     0.01197
       17.99    0.005099     0.00504      -9.886     0.01273     0.01237
       17.99    0.002498    0.002484       -9.84     0.01741     0.01674
          18    0.004926     0.00487      -9.877     0.01294     0.01256
       18.01    0.004816    0.004763      -9.824     0.01239     0.01205
       18.02    0.002362    0.002349      -9.846      0.0183     0.01756
       18.03    0.004661    0.004612      -9.859      0.0132     0.01281
       18.03    0.004563    0.004516      -9.848     0.01316     0.01277
       18.04     0.00224    0.002229      -9.865     0.01921      0.0184
       18.05    0.004424    0.004379      -9.853     0.01337     0.01297
       18.06    0.004335    0.004293      -9.853     0.01353     0.01312
       18.07    0.004251    0.004209      -9.866     0.01405     0.01361
       18.07    0.004169    0.004129      -9.856     0.01433     0.01387
       18.08     0.00205     0.00204      -9.844     0.02067     0.01973
       18.09    0.004052    0.004015      -9.859     0.01517     0.01466
       18.09    0.003978    0.003942      -9.843     0.01536     0.01483
        18.1    0.003906    0.003872      -9.859     0.01609     0.01551
       18.11    0.003837    0.003804      -9.848     0.01623     0.01565
       18.12    0.003771    0.003738      -9.862     0.01684     0.01622
       18.12    0.003706    0.003675      -9.838     0.01675     0.01612
       18.13    0.003644    0.003614      -9.858     0.01746     0.01679
       18.14    0.003584    0.003555      -9.841     0.01745     0.01678
       18.15    0.003526    0.003497      -9.829     0.01751     0.01684
       18.15     0.00347    0.003442      -9.834     0.01795     0.01723
       18.16    0.003415    0.003388      -9.871     0.01907     0.01827
       18.17    0.003362    0.003336      -9.883     0.01971     0.01885
       18.17    0.003311    0.003286       -9.84     0.01909     0.01829
       18.18    0.003261    0.003237      -9.846     0.01954      0.0187
       18.19    0.003213    0.003189      -9.885     0.02087     0.01992
       18.19    0.003166    0.003143      -9.875     0.02098     0.02001
        18.2    0.003121    0.003098      -9.886     0.02167     0.02064
       18.21    0.003076    0.003055      -9.878     0.02191     0.02086
       18.21    0.003033    0.003012      -9.849     0.02156     0.02054
       18.22     0.00448    0.004434      -9.873     0.01849     0.01774
       18.23    0.002931    0.002911      -9.849     0.02274     0.02161
       18.23    0.002892    0.002873       -9.88     0.02409     0.02282
       18.24    0.002854    0.002835       -9.85      0.0238     0.02257
       18.24    0.002817    0.002799      -9.902     0.02595     0.02449
       18.25    0.004165    0.004125      -9.871      0.0209     0.01994
       18.26    0.002728    0.002711      -9.862     0.02629     0.02479
       18.26    0.002695    0.002678      -9.849     0.02656     0.02503
       18.27    0.003986     0.00395      -9.856      0.0225     0.02139
       18.28    0.002614    0.002598      -9.823     0.02752     0.02588
       18.28    0.002582    0.002567        -9.8     0.02751     0.02587
       18.29    0.002552    0.002537      -9.816     0.02882     0.02702
       18.29    0.003778    0.003746      -9.825     0.02442     0.02312
        18.3    0.002479    0.002465      -9.844     0.03187     0.02969
        18.3    0.003672    0.003641      -9.896     0.02837     0.02663
       18.31     0.00241    0.002397      -9.784     0.03169     0.02953
       18.32    0.002384    0.002371      -9.821      0.0341     0.03161
       18.32    0.003532    0.003504      -9.801      0.0279     0.02622
       18.33     0.00232    0.002308      -9.813     0.03613     0.03335
       18.33    0.003439    0.003412      -9.795     0.02966     0.02776
       18.34     0.00226    0.002248      -9.815     0.03896     0.03575
       18.34    0.003351    0.003325      -9.873     0.03487     0.03228
       18.35    0.002203    0.002192       -9.81     0.04134     0.03774
       18.36    0.003267    0.003242      -9.837     0.03584      0.0331
       18.36    0.002148    0.002138      -9.807     0.04434     0.04023
       18.37    0.003187    0.003164      -9.894     0.04119     0.03762
       18.37    0.002096    0.002086      -9.853     0.05045     0.04519
       18.38    0.003111    0.003089      -9.785     0.03873     0.03556
       18.38    0.003067    0.003045      -9.915      0.0475     0.04282
       18.39    0.002018    0.002009      -9.759     0.05034     0.04511
       18.39       0.002    0.001991      -9.751     0.05139     0.04595
#
       18.59     0.04264     0.03882      -9.726     0.02663     0.02509
       18.67     0.04264     0.03882      -9.751     0.02345     0.02225
       18.75     0.04264     0.03882      -9.754     0.02592     0.02446
       18.83     0.04264     0.03882       -9.85     0.04388     0.03985
       18.91     0.04264     0.03882      -9.704     0.03811     0.03504
       18.99     0.04264     0.03882      -9.765      0.0508     0.04548
       19.08     0.04264     0.03882      -9.704     0.05377     0.04784
       19.16     0.04264     0.03882      -9.814      0.0901     0.07458
       19.24     0.04264     0.03882      -9.643     0.06582     0.05714
       19.32     0.04264     0.03882      -9.816      0.1129     0.08951
        19.4     0.04264     0.03882      -9.581     0.08273     0.06947
       19.48     0.04264     0.03882      -9.766       0.232      0.1504
%%  SAX 16 April 1997,  lecs-mecs-pds
#
       16.53           0           0       -10.4      0.1214     0.09476
       16.56           0           0      -10.13      0.0715     0.06137
       16.59           0           0      -10.21     0.06863     0.05924
       16.62           0           0      -10.27     0.06592     0.05723
       16.66           0           0      -10.17      0.0344     0.03187
       16.69           0           0      -10.09     0.03961     0.03629
       16.72           0           0      -10.14      0.0277     0.02603
       16.75           0           0      -10.14     0.03921     0.03595
       16.78           0           0      -10.06     0.02581     0.02436
       16.81           0           0      -10.04      0.0397     0.03638
       16.83           0           0      -10.05     0.03246      0.0302
       16.87           0           0      -10.06      0.0429     0.03905
       16.89           0           0       -9.97     0.05254     0.04687
       16.92           0           0      -9.983     0.06847     0.05914
       16.95           0           0      -10.13     0.08956     0.07421
       16.97           0           0      -10.03       0.076     0.06466
       16.99           0           0         -10     0.06709      0.0581
       17.02           0           0      -9.948     0.04562     0.04127
       17.05           0           0       -9.94     0.05176     0.04625
       17.07           0           0      -9.873     0.04547     0.04115
       17.09           0           0      -9.873     0.03554     0.03285
       17.12           0           0      -9.894     0.03504     0.03242
       17.14           0           0      -9.873     0.04066     0.03717
       17.16           0           0      -9.877     0.03127     0.02917
       17.18           0           0      -9.819     0.02714     0.02555
        17.2           0           0      -9.763     0.02381     0.02258
       17.22           0           0      -9.783      0.0234      0.0222
       17.24           0           0      -9.753     0.02201     0.02095
       17.26           0           0      -9.768     0.02206     0.02099
       17.28           0           0      -9.765      0.0217     0.02067
        17.3           0           0      -9.771     0.01863     0.01786
       17.32           0           0       -9.78     0.02156     0.02055
       17.33           0           0      -9.709     0.01703     0.01639
       17.35           0           0      -9.703     0.01955     0.01871
       17.37           0           0      -9.693     0.01677     0.01614
       17.39           0           0      -9.682     0.01671     0.01608
        17.4           0           0      -9.678     0.01685     0.01621
       17.42           0           0      -9.667     0.01684     0.01622
       17.44           0           0      -9.649     0.01671      0.0161
       17.45           0           0      -9.632     0.01659     0.01599
       17.47           0           0      -9.641       0.017     0.01636
       17.49           0           0      -9.611     0.01487     0.01437
        17.5           0           0      -9.596     0.01663     0.01602
       17.52           0           0      -9.591       0.015     0.01451
       17.53           0           0      -9.607     0.01745     0.01678
       17.55           0           0      -9.597     0.01573     0.01517
       17.56           0           0      -9.596     0.01613     0.01555
       17.58           0           0      -9.579     0.01626     0.01567
       17.59           0           0      -9.551     0.01616     0.01559
        17.6           0           0      -9.563     0.01682     0.01619
       17.62           0           0      -9.542     0.01682     0.01619
       17.63           0           0      -9.524     0.01537     0.01485
       17.65           0           0      -9.518     0.01714     0.01649
       17.66           0           0      -9.563     0.01686     0.01624
       17.67           0           0      -9.515     0.01796     0.01725
       17.69           0           0      -9.534     0.01717     0.01652
        17.7           0           0      -9.491     0.01689     0.01627
       17.71           0           0      -9.497     0.01774     0.01705
       17.72           0           0       -9.52     0.01923     0.01842
       17.74           0           0      -9.508     0.02016     0.01925
       17.75           0           0      -9.475      0.0206     0.01967
       17.76           0           0      -9.469     0.02157     0.02056
       17.77           0           0       -9.47     0.02081     0.01985
       17.79           0           0      -9.426     0.02036     0.01945
        17.8           0           0      -9.483     0.02397     0.02273
       17.81           0           0      -9.441     0.02146     0.02045
       17.82           0           0      -9.429     0.02151      0.0205
       17.83           0           0      -9.458     0.02267     0.02155
       17.84           0           0      -9.457     0.02301     0.02186
       17.85           0           0      -9.468     0.02367     0.02244
       17.86           0           0      -9.431       0.023     0.02186
       17.88           0           0      -9.473     0.02297     0.02183
       17.89           0           0      -9.421     0.02359     0.02238
        17.9           0           0      -9.428     0.02267     0.02155
       17.91           0           0      -9.402     0.02247     0.02136
       17.92           0           0      -9.442     0.02409     0.02283
       17.93           0           0      -9.384     0.02298     0.02183
       17.94           0           0      -9.411     0.02426     0.02297
       17.95           0           0      -9.398     0.02444     0.02313
       17.96           0           0      -9.349      0.0236     0.02239
       17.97           0           0      -9.338     0.02249     0.02138
       17.65           0           0      -9.552    0.009931     0.00971
       17.66           0           0      -9.534     0.00962     0.00942
       17.67           0           0       -9.54    0.009621    0.009399
       17.68           0           0      -9.537     0.00955    0.009338
       17.69           0           0      -9.535     0.00954     0.00934
        17.7           0           0       -9.51    0.009341     0.00914
       17.72           0           0      -9.496     0.00667     0.00657
       17.73           0           0      -9.485    0.009761     0.00954
       17.74           0           0      -9.514     0.01045     0.01021
       17.75           0           0      -9.489     0.01048     0.01024
       17.76           0           0       -9.47     0.00748     0.00736
       17.77           0           0      -9.455     0.01069     0.01044
       17.78           0           0      -9.467     0.01094     0.01067
       17.79           0           0      -9.462     0.01096     0.01069
        17.8           0           0      -9.457     0.00775     0.00761
       17.81           0           0      -9.436     0.01085     0.01059
       17.82           0           0      -9.428     0.01083     0.01056
       17.83           0           0       -9.43     0.00773      0.0076
       17.84           0           0      -9.412     0.01088     0.01061
       17.85           0           0      -9.409     0.00773    0.007589
       17.86           0           0      -9.407     0.01106     0.01078
       17.87           0           0      -9.431     0.01147     0.01117
       17.88           0           0      -9.401     0.00791     0.00777
       17.89           0           0      -9.388     0.01121     0.01093
        17.9           0           0        -9.4     0.00812    0.007979
        17.9           0           0      -9.382     0.01146     0.01116
       17.91           0           0      -9.376    0.008141    0.007979
       17.92           0           0      -9.381     0.01178     0.01147
       17.93           0           0      -9.379     0.00839    0.008241
       17.94           0           0       -9.39     0.01225     0.01191
       17.95           0           0      -9.375    0.008592    0.008429
       17.96           0           0       -9.37    0.008699     0.00853
       17.97           0           0      -9.354      0.0123     0.01196
       17.97           0           0      -9.359    0.008842    0.008659
       17.98           0           0      -9.348     0.00888     0.00871
       17.99           0           0       -9.32     0.01239     0.01204
          18           0           0      -9.337    0.009021    0.008839
       18.01           0           0      -9.328    0.009089     0.00891
       18.02           0           0      -9.336     0.01321     0.01281
       18.02           0           0      -9.324     0.00927     0.00907
       18.03           0           0      -9.334    0.009492    0.009278
       18.04           0           0       -9.31     0.01317     0.01278
       18.05           0           0      -9.303    0.009231    0.009041
       18.05           0           0      -9.321    0.009528    0.009332
       18.06           0           0      -9.321    0.009719    0.009509
       18.07           0           0      -9.298     0.00976     0.00955
       18.08           0           0      -9.292     0.01413     0.01369
       18.08           0           0      -9.293     0.01023    0.009991
       18.09           0           0      -9.309     0.01076     0.01051
        18.1           0           0      -9.299     0.01094     0.01066
       18.11           0           0      -9.281     0.01096     0.01068
       18.11           0           0      -9.276     0.01113     0.01085
       18.12           0           0      -9.278     0.01139     0.01109
       18.13           0           0      -9.294     0.01182     0.01152
       18.14           0           0      -9.306     0.01224     0.01189
       18.14           0           0      -9.258     0.01178     0.01148
       18.15           0           0       -9.24     0.01174     0.01144
       18.16           0           0      -9.261     0.01226     0.01193
       18.16           0           0      -9.276      0.0127     0.01234
       18.17           0           0      -9.247      0.0125     0.01216
       18.18           0           0      -9.244     0.01267     0.01232
       18.18           0           0       -9.27     0.01331     0.01292
       18.19           0           0      -9.285     0.01381     0.01338
       18.19           0           0      -9.261     0.01368     0.01326
        18.2           0           0      -9.265     0.01401     0.01356
       18.21           0           0      -9.256     0.01413     0.01368
       18.21           0           0      -9.269     0.01196     0.01165
       18.22           0           0      -9.245     0.01468     0.01421
       18.23           0           0      -9.252     0.01512     0.01461
       18.23           0           0      -9.241     0.01527     0.01475
       18.24           0           0      -9.238     0.01557     0.01503
       18.25           0           0       -9.26     0.01339     0.01299
       18.25           0           0      -9.246     0.01672     0.01609
       18.26           0           0      -9.259      0.0174     0.01674
       18.26           0           0      -9.249     0.01446     0.01399
       18.27           0           0      -9.258     0.01854     0.01778
       18.28           0           0      -9.215     0.01811     0.01738
       18.28           0           0      -9.232     0.01896     0.01817
       18.29           0           0      -9.223     0.01578     0.01524
       18.29           0           0      -9.203      0.0196     0.01875
        18.3           0           0      -9.262     0.01765     0.01696
       18.31           0           0      -9.215     0.02123     0.02024
       18.31           0           0      -9.237     0.02238     0.02129
       18.32           0           0      -9.198     0.01795     0.01724
       18.32           0           0      -9.235     0.02386     0.02261
       18.33           0           0      -9.193     0.01909     0.01828
       18.33           0           0      -9.208     0.02473     0.02339
       18.34           0           0      -9.214     0.02092     0.01996
       18.34           0           0      -9.229     0.02715     0.02554
       18.35           0           0      -9.185     0.02164     0.02061
       18.36           0           0      -9.202     0.02815     0.02645
       18.36           0           0      -9.195     0.02346     0.02226
       18.37           0           0      -9.156     0.02856      0.0268
       18.37           0           0      -9.178     0.02464     0.02331
       18.38           0           0      -9.212     0.02676      0.0252
       18.38           0           0      -9.168     0.03244     0.03019
       18.39           0           0      -9.189     0.03427     0.03177
       18.58           0           0      -9.149     0.01529     0.01478
       18.61           0           0       -9.15     0.01462     0.01414
       18.64           0           0      -9.148     0.01411     0.01366
       18.67           0           0      -9.127     0.01338     0.01299
       18.69           0           0      -9.127     0.01388     0.01346
       18.71           0           0      -9.159     0.01613     0.01556
       18.74           0           0      -9.147     0.01752     0.01684
       18.76           0           0      -9.123      0.0185     0.01775
       18.78           0           0      -9.103     0.01875     0.01797
       18.81           0           0      -9.137     0.01522     0.01469
       18.84           0           0      -9.138     0.01905     0.01825
       18.87           0           0      -9.115     0.01888      0.0181
        18.9           0           0      -9.155     0.02318       0.022
       18.94           0           0      -9.124     0.01945     0.01861
       18.98           0           0      -9.097     0.02034     0.01943
       19.01           0           0      -9.043     0.02071     0.01977
       19.05           0           0      -9.051     0.02291     0.02176
       19.08           0           0       -9.06     0.02465     0.02332
       19.12           0           0       -9.07     0.02632     0.02482
       19.17           0           0      -9.046     0.02821     0.02648
       19.21           0           0      -9.088     0.03041     0.02842
       19.26           0           0      -8.992     0.02629     0.02479
        19.3           0           0      -9.083     0.02954     0.02766
       19.37           0           0       -9.05     0.03103     0.02895
       19.44           0           0      -9.051     0.03805     0.03498
       19.57           0           0      -8.963     0.05464     0.04853
%% Upper limit EGRET (Catanese et al 1997)
     22.384     0     0      -10.22      0    0
%% Upper limit TeV, Weekes et al. 1996, AASS 120, 603
     22.384    0      0    -10.619    0   0
%% HEGRA average spectrum 1997, deabsorbed
#
       26.08           0           0      -9.702     0.04627     0.04181
       26.18           0           0      -9.696     0.03956     0.03626
       26.28           0           0      -9.713     0.03621     0.03342
       26.38           0           0      -9.681     0.03416     0.03167
       26.48           0           0      -9.685     0.03386     0.03141
       26.58           0           0      -9.652     0.03398     0.03151
       26.67           0           0       -9.68     0.03541     0.03274
       26.77           0           0      -9.673     0.03658     0.03374
       26.87           0           0      -9.714     0.03863     0.03547
       26.97           0           0      -9.744     0.04068      0.0372
       27.07           0           0      -9.728     0.04381     0.03979
       27.17           0           0      -9.793     0.04886     0.04391
       27.27           0           0      -9.822     0.05534     0.04908
       27.37           0           0      -9.896     0.06719     0.05817
       27.47           0           0      -9.969      0.1043     0.08403
%% CAT 16 april 1997, deabsorbed
#
       25.98           0           0      -9.531     0.03481     0.03222
       26.18           0           0       -9.47     0.02568     0.02424
       26.38           0           0      -9.423     0.02503     0.02367
       26.58           0           0      -9.384     0.02703     0.02545
       26.78           0           0      -9.395     0.03145     0.02932
       26.98           0           0      -9.435     0.04168     0.03803
       27.18           0           0      -9.573     0.06325      0.0552
       27.38           0           0      -9.811       0.146      0.1091
%% CAT 7 april 1997, deabsorbed
#
       25.98           0           0      -10.24      0.1088     0.08692
       26.18           0           0      -10.12     0.04853     0.04365
       26.38           0           0      -10.18     0.05182     0.04629
       26.58           0           0      -10.22     0.05656     0.05003
       26.78           0           0      -10.29     0.05973      0.0525
       26.98           0           0      -10.34     0.07046     0.06061
       27.18           0           0      -10.44      0.1008     0.08177
       27.38           0           0      -10.74      0.2728      0.1663
###########################################################################
# DATA Fig.1 panel b -  Prototypical SED of the extreme-synchrotron blazar 1ES 1426+428
# Axis description: 
#      x: Log frequency [Hz]
#      y: Log nuFnu [erg/cm2/s]
###########################################################################
#         xx        e_xm        e_xp          yy        e_ym        e_yp
#
       9.699           0           0      -14.53           0           0
       9.686           0           0      -14.73           0           0
       9.686           0           0      -14.77           0           0
       14.74           0           0      -11.26           0           0
       14.74           0           0      -11.17           0           0
       14.83           0           0      -11.24           0           0
       14.91           0           0      -11.29           0           0
       17.68           0           0      -10.46           0           0
       17.38           0           0      -10.58           0           0
       17.38           0           0      -10.47           0           0
       17.38           0           0      -10.78           0           0
%%  ROSAT butterfly
#
       16.38           0           0      -10.69           0           0
       17.76           0           0      -10.81           0           0
       17.76           0           0      -10.78           0           0
       16.38           0           0      -10.77           0           0
       16.38           0           0      -10.69           0           0
%%  EXOSAT butterfly   Sambruna et al. 1993, ApJ 408 452
#
       16.68           0           0      -10.56           0           0
       18.16           0           0      -10.53           0           0
       18.16           0           0      -10.48           0           0
       16.68           0           0       -10.6           0           0
       16.68           0           0      -10.56           0           0
%%  ASCA butterfly      Sambruna et al. 1997 ApJ 483 774
#
       16.68           0           0      -10.72           0           0
       18.38           0           0      -10.94           0           0
       18.38           0           0      -10.92           0           0
       16.68           0           0      -10.73           0           0
       16.68           0           0      -10.72           0           0
%%  XMM butterfly     Blustin et al 2004A&A...417...61B,
#
       16.86           0           0      -10.84           0           0
       18.38           0           0      -10.72           0           0
       18.38           0           0      -10.68           0           0
       16.86           0           0      -10.96           0           0
       16.86           0           0      -10.84           0           0
%%  SAX data     Costamante et al. 2001
#
       16.57      0.1213      0.0947      -10.98     0.06651     0.05767
       16.86      0.2008      0.1368      -10.94      0.0273     0.02568
       17.19      0.1876      0.1306      -10.93     0.02204     0.02097
       17.39      0.0739     0.06313      -10.95     0.02076     0.01981
       17.53     0.07203     0.06177       -10.9     0.01891     0.01812
       17.64     0.05406     0.04807      -10.89     0.02266     0.02154
       17.71      0.0954     0.07817       -10.9    0.007792    0.007655
       17.86     0.06962     0.05999      -10.89    0.009265    0.009071
       17.98     0.06046     0.05307      -10.91     0.01054     0.01029
       18.08     0.05134      0.0459      -10.89     0.01214     0.01181
       18.18     0.04806     0.04327      -10.88     0.01477     0.01428
       18.26     0.04336     0.03942      -10.86     0.01894     0.01815
       18.34     0.03948     0.03619      -10.88     0.02871     0.02693
       18.68      0.1115     0.08864      -10.85     0.07276      0.0623
       18.86     0.09018     0.07463      -10.77     0.08807     0.07319
       19.08      0.1395      0.1054      -10.76      0.1103     0.08787
       19.34      0.1611      0.1172      -10.74      0.1557      0.1144
%% host galaxy ,  Scarpa et al 2000  HST
     14.671   0    0     -11.2856607    0   0
%%     WISE  data
#
       13.95           0           0      -11.65      0.0096    0.009392
       13.81           0           0      -11.84      0.0088    0.008625
       13.43           0           0       -12.2      0.0232     0.02202
       13.13           0           0      -12.45      0.1408      0.1062
%%  VHE data deabsorbed:  Whipple , then CAT, then HEGRA
#
       25.95           0           0      -10.22      0.1181     0.09274
       26.28           0           0      -10.32      0.1402      0.1058
       26.62           0           0      -10.56      0.3706       0.197
#
       25.78           0           0      -10.11      0.7962      0.2648
       25.99           0           0      -10.21      0.1111     0.08838
       26.19           0           0      -10.28     0.08168     0.06872
        26.4           0           0      -10.51      0.2008      0.1368
#
       26.27           0           0      -10.15      0.2367      0.1523
       26.55           0           0      -10.68      0.2463      0.1562
       26.83           0           0      -10.62      0.2151      0.1432
       27.11           0           0      -10.61      0.2407       0.154
       27.39           0           0      -10.76       1.255      0.2888
%% EGRET upper limit
  22.383  0     0    -10.950   0    0
%% MAGIC 2007 UL  200 GeV Gamma=-3 spectrum
 25.684  0 0 -11.260  0  0
%%  Fermi-LAT  3FGL  butterfly
#
       23.08           0           0      -12.18           0           0
       25.38           0           0      -11.44           0           0
       25.38           0           0      -11.24           0           0
       23.08           0           0      -12.44           0           0
       23.08           0           0      -12.18           0           0
###########################################################################
# DATA Fig.1 panel c -  Prototypical SED of the extreme-TeV blazar 1ES 0229+200
# Axis description: 
#      x: Log frequency [Hz]
#      y: Log nuFnu [erg/cm2/s]
###########################################################################
#        x          e_xm        e_xp        y         e_ym        e_yp
#
       9.699           0           0      -14.61           0           0
       9.699           0           0      -14.68           0           0
       9.699           0           0      -14.65           0           0
       14.74           0           0      -11.74           0           0
       17.68           0           0      -11.16           0           0
       9.686           0           0      -14.65           0           0
       14.74           0           0      -11.81           0           0
       14.74           0           0      -11.73           0           0
       17.38           0           0      -11.14           0           0
       17.68           0           0      -11.26           0           0
       14.67           0           0      -11.03           0           0
%% 37Ghz upper limit, <0.24 Jy, nieppola 2007
   10.568202    0    0   -13.0743494   0   0
%% Various data from ASI-SSDC archives
       15.29           0           0      -11.76           0           0
       9.686           0           0      -14.62           0           0
       14.64           0           0      -11.23           0           0
       14.38           0           0      -11.02           0           0
       14.38           0           0      -10.93           0           0
       14.38           0           0      -11.03           0           0
       14.26           0           0      -11.07           0           0
       14.26           0           0      -11.08           0           0
       14.26           0           0      -10.91           0           0
       14.14           0           0      -11.07           0           0
       14.14           0           0      -11.14           0           0
       14.14           0           0      -11.15           0           0
       9.924           0           0      -14.75           0           0
       9.699           0           0      -15.04           0           0
       9.686           0           0      -14.65           0           0
       9.146           0           0      -14.93           0           0
       9.146           0           0      -14.93           0           0
       9.686           0           0      -14.83           0           0
       9.927           0           0      -14.55           0           0
%%    Host Galaxy,  from Scarpa et al 2000  HST
      14.671     0     0    -11.0554    0     0
%%     WISE data
       13.95           0           0      -11.65      0.0108     0.01054
       13.81           0           0      -11.91      0.0108     0.01054
       13.43           0           0      -12.44       0.054     0.04802
       13.13           0           0      -12.25           0           0
%%             HESS data , deabsorbed
       26.11           0           0      -11.32      0.2305      0.1498
       26.28           0           0      -11.35      0.1555      0.1143
       26.44           0           0      -11.45      0.2568      0.1603
       26.61           0           0      -11.13      0.1513       0.112
       26.78           0           0      -11.03       0.164      0.1188
       26.94           0           0      -11.01       0.266      0.1638
       27.23           0           0      -10.64      0.3777      0.1989
%%  SWIFT   8/8/2008   XRT
        17.1      0.1139     0.09018      -11.38     0.04517     0.04091
       17.25     0.06011     0.05279      -11.33     0.04546     0.04115
       17.35     0.04234     0.03858      -11.31     0.04521     0.04095
       17.42     0.03743     0.03446       -11.3     0.04472     0.04054
       17.53     0.03018     0.02822      -11.25     0.04568     0.04133
       17.59     0.03054     0.02853      -11.22     0.04509     0.04085
       17.66     0.03727     0.03432       -11.2     0.04585     0.04147
       17.75     0.05398     0.04801       -11.2     0.04557     0.04124
       17.86     0.06839     0.05907       -11.2     0.04588      0.0415
       18.02     0.09338     0.07681      -11.21      0.0461     0.04167
%%  SWIFT   8/8/2008   UVOT  dereddened
       14.74           0           0      -11.27      0.0546     0.04849
       14.84           0           0      -11.58     0.05723     0.05056
       14.93           0           0       -11.8     0.05986      0.0526
       15.13           0           0      -11.74     0.06219     0.05439
       15.06           0           0       -11.9     0.05907     0.05199
       15.17           0           0      -11.77      0.0539     0.04794
%%  NUSTAR-SWIFT  X-ray      Costamante et al. 2018
        17.9      0.0361     0.03333      -10.91     0.01659     0.01598
       17.97     0.04004     0.03666      -10.91     0.01349     0.01309
       18.05     0.04514     0.04088      -10.91     0.01187     0.01155
       18.14     0.05115     0.04576       -10.9     0.01068     0.01042
       18.24     0.05476     0.04862      -10.88     0.01042     0.01018
       18.35     0.05893     0.05188      -10.88     0.01092     0.01066
       18.47     0.06099     0.05347      -10.88      0.0138     0.01337
       18.58     0.06439     0.05607       -10.9      0.0184     0.01765
       18.71     0.06612     0.05737       -10.9     0.02472     0.02339
       18.83     0.06747     0.05838      -10.96     0.04337     0.03943
       18.96     0.06896      0.0595      -10.93      0.0634     0.05531
       19.17      0.1485      0.1105      -10.96      0.1219     0.09509
       17.05      0.1442      0.1081      -11.31     0.02074     0.01979
       17.24     0.08041     0.06782      -11.19     0.01757     0.01689
       17.36     0.06093     0.05342      -11.16     0.01522     0.01471
       17.47     0.05648     0.04997      -11.12     0.01381     0.01339
       17.58      0.0574     0.05069      -11.04     0.01353     0.01313
       17.69      0.0563     0.04983      -10.96      0.0153     0.01478
        17.8     0.05751     0.05078      -10.96     0.01892     0.01813
        17.9     0.05677      0.0502      -10.91     0.01884     0.01806
       18.01     0.05697     0.05035      -10.89     0.02077     0.01982
       18.12     0.05731     0.05062       -10.9     0.02755     0.02591
       18.23     0.05705     0.05042       -10.9     0.04344     0.03949
%%  NUSTAR-SWIFT  UVOT      Costamante et al. 2018
       15.13           0           0       -11.8     0.06001     0.05272
       14.93           0           0      -11.75      0.0473     0.04265
       15.06           0           0      -11.85     0.04724     0.04261
%%  Fermi-LAT, 4 years around NuSTAR;   Costamante et al. 2018
        23.1      0.2355      0.2874      -12.08        0            0
        23.6      0.2169      0.2602      -12.41        0            0
        24.1      0.2355      0.2874      -12.22       0.223      0.1466   
        24.6      0.2169      0.2602      -12.0       0.2546      0.1595   
        25.1      0.2355      0.2874      -11.73      0.3045      0.1772   
        25.6      0.2169      0.2602      -11.51      0.5931      0.2417   


==> Data_ascii/biteau_fig2.txt <==
###########################################################################
# Paper REF
# DATA Fig.2 - Radio number counts of extreme blazars and different samples of BL Lacs: extreme blazars sub-sample (peak > 1 keV).
# Axis description:
#      x: 1.4 GHz flux [mJy]
#      y: Log N [1/deg2]
# Contacts: J. Biteau (biteau@ipno.in2p3.fr) & E. Prandini (prandini@pd.infn.it)
###########################################################################
// x        y		    erry_p		erry_m
4.045449    -2.32107    0.0465346   0.672679
6.6009884   -2.42423    0.342       0.675375
10.703815   -2.5575     0.35547     0.71001
17.686756   -2.69863    0.354876    0.708547
29.225399   -2.84762    0.345974    0.674838
47.990738   -3.02826    0.351925    0.64952
77.8268     -3.28735    0.372998    0.554287
128.6687    -4.12901    0.523988    0.19521
###########################################################################
# Radio number counts of extreme blazars and different samples of BL Lacs: 3HSP sub-sample.
#      x: 1.4 GHz flux [mJy]
#      y: Log N [1/deg2]
###########################################################################
// x        y		    erry_p		erry_m
4.016924    -1.29097 0.355228 0.355228
6.554325    -1.36125 0.350847 0.67785
10.829966   -1.47087 0.346497 0.677822
17.672083   -1.61989 0.346501 0.742818
29.01845    -1.76889 0.346497 0.67785
47.35306    -1.95728 0.342194 0.623215
77.76223    -2.20864 0.346501 0.677879
126.90442   -2.49939 0.346505 0.780441
209.71323   -2.75862 0.333671 0.64944
346.58237   -3.11238 0.359619 0.649571
565.6066    -3.4034 0.406001 0.600962
940.56616   -3.66154 0.434598 0.424643
1525.875    -4.39362 0.622532 0.08043
###########################################################################
# Radio number counts of extreme blazars and different samples of BL Lacs: DXRBS HBLs sub-sample.
#      x: 1.4 GHz flux [mJy]
#      y: log N [1/deg2]
###########################################################################
// x        y		    erry_p		erry_m
52.1825	    -2.31854796 0.178888544 0.309531629
68.7083     -2.49561858 0.198030829 0.37440291
130.559     -2.79720974 0.197928175 0.374019504
471.409	    -2.97344542 0.232260704 0.533290803
###########################################################################
# Radio number counts of extreme blazars and different samples of BL Lacs: DXRBS BL Lac objects.
#      x: 1.4 GHz flux [mJy]
#      y: log N [1/deg2]
###########################################################################
// x        y		    erry_p		erry_m
52.1825 -1.26328 	0.126256898 0.178739592
82.5402 -1.577 		0.0978835598 0.126566201
130.559 -1.938 		0.116589166 0.159858763
206.512 -2.00		0.123066857 0.172371536
326.653 -2.58543158	0.182201445 0.319893926
516.685 -2.82050419 	0.239959836 0.581102669
981.798 -3.27459645 	0.30103001 0.76195401
###########################################################################
# Radio number counts of extreme blazars and different samples of BL Lacs: theoretical expectations from Urry & Padovani 1995.
#      x: 1.4 GHz flux [mJy]
#      y: log N [1/deg2]
###########################################################################
// x        y        
1202.26 -3.11195183
1174.9 -3.09574604
1148.15 -3.07954884
1122.02 -3.06335831
1096.48 -3.04717827
1071.52 -3.031003
1047.13 -3.0148344
1023.29 -2.99867535
1000 -2.98252392
977.237 -2.96638107
954.991 -2.95024776
933.253 -2.93412209
912.013 -2.9180088
891.253 -2.90190125
870.965 -2.88580322
851.139 -2.86971378
831.764 -2.85363483
812.83 -2.83756542
794.328 -2.82150555
776.246 -2.80545616
758.576 -2.78941727
741.312 -2.77339268
724.437 -2.75737381
707.946 -2.74136639
691.831 -2.72537041
676.083 -2.70938492
660.693 -2.69341183
645.653 -2.67744923
630.956 -2.66149807
616.596 -2.64556217
602.561 -2.62963486
588.844 -2.61371994
575.44 -2.59781742
562.341 -2.5819273
549.541 -2.56604958
537.031 -2.5501852
524.807 -2.53433323
512.863 -2.51849937
501.188 -2.50267506
489.779 -2.48686504
478.63 -2.47106838
467.735 -2.45528507
457.088 -2.43951511
446.683 -2.42375946
436.515 -2.40801811
426.579 -2.39229107
416.87 -2.37658215
407.381 -2.36088371
398.108 -2.34520054
389.045 -2.32953262
380.189 -2.31387997
371.535 -2.29824257
363.078 -2.28262138
354.813 -2.26701641
346.738 -2.25142956
338.845 -2.23585701
331.132 -2.22030067
323.594 -2.20476055
316.228 -2.18923855
309.029 -2.17373276
301.995 -2.15824413
295.12 -2.14277363
288.404 -2.1273241
281.839 -2.11188889
275.423 -2.09647179
269.154 -2.08107281
263.027 -2.0656929
257.039 -2.05033207
251.188 -2.03499031
245.471 -2.01966763
239.883 -2.00436401
234.423 -1.98908234
229.087 -1.97381783
223.872 -1.9585743
218.776 -1.94335079
213.796 -1.92814732
208.929 -1.91296387
204.174 -1.89780235
199.526 -1.88266182
194.985 -1.86754513
190.546 -1.85244656
186.209 -1.83736992
181.97 -1.82231617
177.828 -1.8072834
173.78 -1.79227352
169.824 -1.77728653
165.958 -1.76232147
162.181 -1.74738312
158.49 -1.73246384
154.882 -1.7175684
151.356 -1.7026968
147.911 -1.68784809
144.544 -1.67302418
141.254 -1.65822411
138.038 -1.64344788
134.896 -1.62869644
131.826 -1.61397266
128.825 -1.59927082
125.893 -1.58459473
123.027 -1.56994343
120.226 -1.55531597
117.49 -1.54071426
114.815 -1.52613735
112.202 -1.51158714
109.648 -1.49706459
107.152 -1.48256493
104.713 -1.46809196
102.329 -1.45364475
100 -1.43922329
97.7237 -1.42482948
95.4991 -1.41046238
93.3253 -1.39612198
91.2013 -1.38181114
89.1253 -1.36752415
87.0965 -1.35326576
85.1139 -1.33903503
83.1764 -1.32483196
81.283 -1.31065655
79.4328 -1.29650879
77.6246 -1.28238964
75.8576 -1.2682991
74.1312 -1.25424004
72.4437 -1.24020672
70.7946 -1.22620201
69.1831 -1.21222687
67.6083 -1.19828129
66.0693 -1.18436432
64.5653 -1.17047787
63.0956 -1.15662003
61.6596 -1.14279461
60.2561 -1.1289978
58.8844 -1.11523056
57.544 -1.10149288
56.2341 -1.08778667
54.9541 -1.07411098
53.7031 -1.06046486
52.4807 -1.0468502
51.2863 -1.03326988
50.1188 -1.01971626
48.9779 -1.00619507
47.863 -0.992704391
46.7735 -0.979245186
45.7088 -0.965817451
44.6683 -0.952420235
43.6515 -0.939055443
42.6579 -0.925722122
41.687 -0.91242218
40.7381 -0.899151802
39.8108 -0.885913849
38.9045 -0.872708321
38.0189 -0.859534264
37.1535 -0.846391678
36.3078 -0.833282471
35.4813 -0.820204735
34.6738 -0.807162285
33.8845 -0.794149399
33.1132 -0.781169891
32.3594 -0.768221855
31.6228 -0.755306244
30.9029 -0.742424011
30.1995 -0.729574203
29.512 -0.716757774
28.8404 -0.703975677
28.1839 -0.691225052
27.5423 -0.678506851
26.9154 -0.665821075
26.3027 -0.653168678
25.7039 -0.640546799
25.1188 -0.62795639
24.5471 -0.615398407
23.9883 -0.602873802
23.4423 -0.59038353
22.9087 -0.577924728
22.3872 -0.565498352
21.8776 -0.553105354
21.3796 -0.540744781
20.8929 -0.528417587
20.4174 -0.516123772
19.9526 -0.503862381
19.4985 -0.491636276
19.0546 -0.479440689
18.6209 -0.467278481
18.197 -0.455148697
17.7828 -0.443051338
17.378 -0.430987358
16.9824 -0.418955803
16.5958 -0.406957626
16.2181 -0.394993782
15.849 -0.383059502
15.4882 -0.371157646
15.1356 -0.359288216
14.7911 -0.347450256
14.4544 -0.335645676
14.1254 -0.323871613
13.8038 -0.312129974
13.4896 -0.300419807
13.1826 -0.288743019
12.8825 -0.277094841
12.5893 -0.265478134
12.3027 -0.253891945
12.0226 -0.242336273
11.749 -0.230812073
11.4815 -0.21931839
11.2202 -0.207854271
10.9648 -0.196422577
10.7152 -0.185019493
10.4713 -0.17364502
10.2329 -0.162301064
10 -0.150985718
9.77237 -0.139698982
9.54991 -0.128441811
9.33253 -0.117213249
9.12013 -0.106016159
8.91253 -0.0948448181
8.70965 -0.0837011337
8.51139 -0.0725851059
8.31764 -0.0614976883
8.1283 -0.0504369736
7.94328 -0.0394029617
7.76246 -0.0283966064
7.58576 -0.017416954
7.41312 -0.00646591187
7.24437 0.00446224213
7.07946 0.0153627396
6.91831 0.0262384415
6.76083 0.0370893478
6.60693 0.047914505
6.45653 0.0587148666
6.30956 0.0694904327
6.16596 0.0802402496
6.02561 0.090968132
5.88844 0.101672173
5.7544 0.112352371
5.62341 0.123009682
5.49541 0.133645058
5.37031 0.144257545
5.24807 0.154848099
5.12863 0.16541481
5.01188 0.175962448
4.89779 0.186490059
4.7863 0.197001457
4.67735 0.207496643
4.57088 0.217970848
4.46683 0.228425026
4.36515 0.238859177
4.26579 0.249274254
4.1687 0.259667397
4.07381 0.270043373
3.98108 0.280400276
3.89045 0.290738106
3.80189 0.301056862
3.71535 0.311357498
3.63078 0.321639061
3.54813 0.331903458
3.46738 0.342147827
3.38845 0.352375984
3.31132 0.362587929
3.23594 0.372781754
3.16228 0.382958412
3.09029 0.393117905
3.01995 0.403261185
2.9512 0.413386345
2.88404 0.423494339
2.81839 0.433587074
2.75423 0.443663597
2.69154 0.453724861
2.63027 0.463769913
2.57039 0.473798752
2.51188 0.483812332
2.45471 0.4938097
2.39884 0.503789902
2.34423 0.513755798
2.29087 0.52370739
2.23872 0.533643723
2.18776 0.543564796
2.13796 0.553471565
2.08929 0.563363075
2.04174 0.573239326
1.99526 0.583101273
1.94985 0.592946053
1.90546 0.602777481
1.86209 0.612594604
1.8197 0.622397423
1.77828 0.632185936
1.7378 0.64195919
1.69824 0.65171814
1.65958 0.661462784
1.62181 0.671190262
1.5849 0.680904388
1.54882 0.69060421
1.51356 0.700289726
1.47911 0.709959984
1.44544 0.719615936
1.41254 0.729262352
1.38038 0.738899231
1.34897 0.74851799
1.31826 0.75812149
1.28825 0.767709732
1.25893 0.777281761
1.23027 0.786836624
1.20226 0.796373367
1.1749 0.805892944
1.14815 0.815396309
1.12202 0.8248806
1.09648 0.834346771
1.07152 0.843797684
1.04713 0.85323143
1.02329 0.86264801
1 0.872046471
0.977237 0.881427765
0.954991 0.890795708
0.933253 0.900150299
0.912013 0.909486771
0.891253 0.91880703
0.870965 0.928111076
0.851139 0.937395096
0.831764 0.946661949
0.81283 0.955910683
0.794328 0.96514225
0.776246 0.974354744
0.758579 0.983547211
0.741312 0.992723465
0.724437 1.00187969
0.707946 1.01101589
0.691831 1.02013302
0.676083 1.02923012
0.660693 1.03830719
0.645653 1.04736423
0.630956 1.05640125
0.616596 1.06541538
0.602561 1.07441044
0.588844 1.08338451
0.57544 1.09233379
0.562341 1.10125828
0.549541 1.11016178
0.537031 1.11904526
0.524807 1.1279068
0.512863 1.13674355
0.501188 1.14556026
0.489779 1.15435314
0.47863 1.16312218
0.467735 1.17186928
0.457088 1.18059349
0.446683 1.18929386
0.436515 1.19797134
0.426581 1.20662212
0.41687 1.21524906
0.407381 1.2238512
0.398108 1.23242855
0.389045 1.24097919
0.380189 1.24950409
0.371535 1.25800228
0.363078 1.26647282
0.354813 1.2749157
0.346738 1.28332996
0.338845 1.29171753
0.331132 1.30007648
0.323594 1.30840683
0.316228 1.31670761
0.309029 1.32497787
0.301995 1.33321762
0.29512 1.34142685
0.288404 1.34960365
0.281839 1.35775185
0.275423 1.36586857
0.269154 1.37395382
0.263027 1.38200569
0.257039 1.39002419
0.251188 1.39801025
0.245471 1.4059639
0.239884 1.41388226
0.234423 1.42176819
0.229087 1.42961884
0.223872 1.4374342
0.218776 1.44521332
0.213796 1.45295525
0.208929 1.46066189
0.204174 1.46833038
0.199526 1.47596264
0.194985 1.48355484
0.190546 1.4911108
0.186209 1.49862671
0.18197 1.50610447
0.177828 1.51354218
0.17378 1.52094078
0.169824 1.52829933
0.165958 1.53561497
0.162181 1.54288769
0.15849 1.5501194
0.154882 1.55730915
0.151356 1.56445503
0.147911 1.57155704
0.144544 1.57861328
0.141254 1.58562374
0.138038 1.59258842
0.134897 1.59950638
0.131826 1.60638046
0.128825 1.61320782
0.125893 1.61998653
0.123027 1.62671661
0.120226 1.63339901
0.11749 1.64003181
0.114815 1.64661694
0.112202 1.65315247
0.109648 1.6596365
0.107152 1.66606903
0.104713 1.67244911
0.102329 1.67877674
0.1 1.68505287
0.0977237 1.6912756
0.0954991 1.69744492
0.0933253 1.70355892
0.0912013 1.7096138
0.0891253 1.71561146
0.0870965 1.72155094
0.0851139 1.7274332
0.0831764 1.73325729
0.081283 1.73902416
0.0794328 1.74473095
0.0776246 1.75037575
0.0758579 1.75595951
0.0741312 1.76148224
0.0724437 1.76694393
0.0707946 1.77234364
0.0691831 1.7776804
0.0676083 1.78295517
0.0660693 1.78816509
0.0645653 1.79331112
0.0630956 1.79839039
0.0616596 1.80340099
0.0602561 1.80834579
0.0588844 1.81322384
0.057544 1.81803322
0.0562341 1.82277584
0.0549541 1.8274498
0.0537031 1.83205509
0.0524807 1.83659172
0.0512863 1.84105873
0.0501188 1.84545612
0.0489779 1.84978199
0.047863 1.85403728
0.0467735 1.85821915
0.0457088 1.86232758
0.0446683 1.86636257
0.0436515 1.87032127
0.0426581 1.87420177
0.041687 1.87800598
0.0407381 1.88173485
0.0398108 1.88538647
0.0389045 1.88896275
0.0380189 1.89246368
0.0371535 1.89589024
0.0363078 1.89924431
0.0354813 1.90252304
0.0346738 1.90572643
0.0338845 1.90885639
0.0331132 1.91191292
0.0323594 1.91489506
0.0316228 1.91780281
0.0309029 1.92063522
0.0301995 1.9233923
0.029512 1.92607594
0.0288404 1.92868328
0.0281839 1.93121624
0.0275423 1.93367481
0.0269154 1.936059
0.0263027 1.93836784
0.0257039 1.94060135
0.0251188 1.94276047
0.0245471 1.94484615
0.0239884 1.94685555
0.0234423 1.94879246
0.0229087 1.95065308
0.0223872 1.95244026
0.0218776 1.95415401
0.0213796 1.95579529
0.0208929 1.95736217
0.0204174 1.95885658
0.0199526 1.9602766
0.0194985 1.96162415
0.0190546 1.96290016
0.0186209 1.96410465
0.018197 1.96523762
0.0177828 1.96630096
0.017378 1.96729469
0.0169824 1.9682188
0.0165958 1.9690752
0.0162181 1.96986389
0.015849 1.97058868
0.0154882 1.97124863
0.0151356 1.97184563
0.0147911 1.97238159
0.0144544 1.97285748
0.0141254 1.97327614
0.0138038 1.97363949
0.0134897 1.97395039
0.0131826 1.97421169
0.0128825 1.97442532
0.0125893 1.97459698
0.0123027 1.97472858
0.0120226 1.97482491
0.011749 1.9748888
0.0114815 1.9749279
0.0112202 1.97494984
0.0109648 1.97496223
0.0107152 1.97496796
0.0104713 1.97496796
0.0102329 1.97496796
0.01 1.97496796

==> Data_ascii/biteau_fig3.txt <==
###########################################################################
# Paper REF
# DATA Fig.3 -  Observed SED of the extreme blazar 1ES 0229+200. 
# Axis description: 
#      x: Log Energy [TeV]
#      y: Log nuFnu [erg/cm2/s]
# Contacts: J. Biteau (biteau@ipno.in2p3.fr) & E. Prandini (prandini@pd.infn.it)
#############################################################################
### DataPoints #####
#############################################################################
# x		y		erry_p	erry_m
9.699   	-14.610		0	0
9.699 		-14.682  	0	0
9.699 		-14.648  	0	0
14.737 		-11.740 	0	0
17.685 		-11.157 	0	0	
9.685741 	-14.65150 	0	0
14.73672 	-11.81155 	0	0
14.73672 	-11.72635 	0	0
17.384   	-11.141     	0	0
17.6849  	-11.262    	0	0
14.3802109  	-11.2511206	0	0
14.2596416  	-11.3270044	0	0	
14.1348143  	-11.4221792	0	0
14.6709881  	-11.0327644	0	0
14.6709881  	-12.1247635  	0	0
10.568202  	-13.0743494   	0	0
#### from ASDC
15.286456    -11.756014   0.086625    0.086625 
9.685742     -14.615288   0.052368    0.052368    
14.640481    -11.231362   0.004003    0.004003
14.380211    -11.020907   0.019198    0.019198
14.380211    -10.931814   0.028176    0.028176
14.380211    -11.026410   0.022589    0.022589
14.260071    -11.072630   0.026831    0.026831 
14.260071    -11.077794   0.030283    0.030283 
14.260071    -10.913640   0.033708    0.033708 
14.139879    -11.067526   0.036769    0.036769 
14.139879    -11.140862   0.023449    0.023449
14.139879    -11.146910   0.030261    0.030261
9.924279     -14.754487   0.000000    0.000000
9.698970     -15.040959   0.000000    0.000000
9.685742     -14.651695   0.076340    0.076340
9.146128     -14.931814   0.017158    0.017158
9.146128     -14.932156   0.017271    0.017271    
9.685742     -14.827120   0.002829    0.002829 
9.927370     -14.552802   0.005249    0.005249 
14.671       -11.0554	  0	      0
#### WISE data #######
13.9472376079    -11.646096126   0.0245612595597	0.0245612595597  
13.8092296601   -11.9057800444   0.0245612595597  	0.0245612595597  
13.4273724895   -12.4431245981    0.116920099581  	0.116920099581  
13.1289159785   -12.2543219248    0.0  #UL
#### UVOT data #######
14.7442932    -11.2723396  0.118133571	0.118133571
14.8404198    -11.5792582  0.123456466	0.123456466
14.9326258    -11.796853   0.128758071	0.128758071
15.1283989    -11.7444232  0.133412721	0.133412721
15.0561419    -11.899887   0.127165592	0.127165592
15.1693802    -11.7719947  0.116707581	0.116707581
15.1287106344 -11.804657   0.1291	0.129061287907        
14.9326285922 -11.7531046  0.1032       0.103197925477        
15.0633532899 -11.85179    0.1031       0.103076933846        
#### NuStar data #######
17.897 -10.908 0.0165939 0.0159831
17.9704 -10.9095 0.0134936 0.013087
18.0522 -10.9139 0.0118672 0.0115516
18.1442 -10.8963 0.0106758 0.0104197
18.2448 -10.8834 0.0104231 0.0101788
18.3523 -10.8779 0.0109237 0.0106557
18.4652 -10.8832 0.013799 0.013374
18.583 -10.9031 0.0183993 0.0176513
18.7052 -10.9007 0.0247212 0.0233895
18.83 -10.9641 0.0433746 0.0394332
18.9574 -10.9284 0.0633954 0.0553092
19.1654 -10.9645 0.121924 0.0950908
17.0466 -11.3103 0.0207405 0.019795
17.2351 -11.1909 0.0175748 0.0168911
17.3638 -11.1597 0.015224 0.0147084
17.4737 -11.1188 0.0138149 0.0133889
17.5811 -11.0379 0.0135344 0.0131253
17.6881 -10.9562 0.0153001 0.0147794
17.7954 -10.9606 0.0189241 0.0181338
17.903 -10.9081 0.0188389 0.0180555
18.0102 -10.8903 0.0207705 0.0198224
18.1178 -10.9024 0.0275541 0.0259097
18.2255 -10.8982 0.043441 0.0394882
#### LAT data #######
1.248e+24      -12.22      0.1466       0.223
3.985e+24      -12         0.1595      0.2546
1.248e+25      -11.73      0.1772      0.3045
3.985e+25      -11.51      0.2417      0.5931
#### Hess data #######
26.11      -11.73      0.1498      0.2305
26.28      -11.94      0.1143      0.1555
26.44      -12.21      0.1603      0.2568
26.61      -12.03       0.112      0.1513
26.78      -12.04      0.1188       0.164
26.94      -12.19      0.1638       0.266
27.23      -12.63      0.1989      0.3777


==> Data_ascii/biteau_fig4.txt <==
###########################################################################
# Paper REF
# DATA Fig.4 panel a - Observed gamma-ray spectrum of Mkn 501 during its active phase in 1997 (Aharonian et al. 1999). 
# Axis description: 
#      x: Log Energy [TeV]
#      y: Log nuFnu [erg/cm2/s]
# Contacts: J. Biteau (biteau@ipno.in2p3.fr) & E. Prandini (prandini@pd.infn.it)
###########################################################################
#    x 		   y	       errp     errm
-0.2518 	   -9.782     0.02163     0.02276
-0.1549  	   -9.802     0.01581      0.0164
-0.05552  	   -9.846     0.01284     0.01323
0.04532   	   -9.84       0.011     0.01128
0.143      	   -9.866     0.01072       0.011
0.243      	   -9.852     0.01083     0.01111
0.3424         -9.896     0.01212     0.01246
0.4409  	   -9.905     0.01317     0.01358
0.5391  	   -9.966     0.01498     0.01552
0.6385         -10.02     0.01733     0.01805
0.7372  	   -10.04     0.01951     0.02043
0.8363  	   -10.16     0.02383     0.02521
0.9355  	   -10.25     0.02924     0.03135
1.035      	   -10.44     0.03875     0.04255
1.134      	   -10.73     0.06575     0.07751
1.232      	   -10.95     0.09509      0.1219
1.331      	   -11.04      0.1039      0.1368      
1.431      	   -10.93    #UL
1.53      	   -10.88    #UL
1.628      	   -11.05    #UL
###########################################################################
# DATA Fig.4 panel b - Observed gamma-ray spectrum of 1ES 0229+200 (Aharonian et al. 2007). 
# Axis description: 
#      x: Log Energy [TeV]
#      y: Log nuFnu [erg/cm2/s]
###########################################################################
#    x 		   y	         errp		errm
0.60106343  3.2793628e-12 1.8738e-12 4.4704e-12
0.87789936  9.0760052e-13 6.3197e-13 1.1842e-12
1.2898519   2.3357215e-13 1.2835e-13 3.4551e-13
1.8839279   1.6237767e-13 1.1653e-13 2.0806e-13
2.7843901   7.2972276e-14 5.3798e-14 9.8403e-14
4.0909596   2.4517359e-14 1.3579e-14 3.5682e-14
6.4914144   3.7926902e-15 6.1689e-16 7.0738e-15
11.594909   1.4737406e-15 4.0916e-16 2.5038e-15



==> Data_ascii/biteau_table1.txt <==
###########################################################################
# Paper REF
# Table 1  -    Salient properties of the 20 extreme blazars with firm redshift that are presently detected at TeV energies. 
# The steepness of the X-ray and gamma-ray spectra is labelled as: 
# H = hard spectrum (extreme behaviour)
# S = soft spectrum
# HS = mostly hard spectrum, sometimes soft
# SH = mostly soft spectrum, becoming hard when flaring
# ? = as-yet uncertain
# Contacts: J. Biteau (biteau@ipno.in2p3.fr) & E. Prandini (prandini@pd.infn.it)
###########################################################################
#-----------------------------------------------------------------------------------------------
Source Name            | redshift | X-ray | gamma | Flux at 1 keV         | Flux at 100 GeV
                       | z        |       |       | [erg/cm2/s]           | [erg/cm2/s]    
#-----------------------------------------------------------------------------------------------
Mkn 421                | 0.031    | SH    | S     | 10^{-12}-10^{-9}      | 10^{-10}
Mkn 501                | 0.034    | SH    | SH    | 10^{-11}-10^{-10}     | 10^{-10.5}
1ES 2344+514           | 0.044    | SH    | S     | 10^{-11.5}-10^{-10.5} | 10^{-11}
1ES 1959+650           | 0.048    | SH    | S     | 10^{-11}-10^{-10}     | 10^{-11}
TXS 0210+515           | 0.049    | H     | H     | 10^{-11}              | 10^{-12} 
1ES 2037+521           | 0.053    | H     | H?    | 10^{-11.5}            | 10^{-12} 
1ES 1727+502           | 0.055    | HS    | SH    | 10^{-11}              | 10^{-11.5}
PGC 2402248            | 0.065    | H     | S?    | 10^{-11.5}            | 10^{-12}
PKS 0548-322           | 0.069    | H     | H     | 10^{-11}              | 10^{-12} 
RGB J0152+017          | 0.08     | H     | S     | 10^{-11.5}            | 10^{-12}
1ES 1741+196           | 0.084    | H     | H     | 10^{-11.5}            | 10^{-11.5}
SHBL J001355.9-185406  | 0.095    | H     | S     | 10^{-11}              | 10^{-12} 
1ES 1312-423           | 0.105    | H     | S     | 10^{-11}              | 10^{-12} 
RGB J0710+591          | 0.125    | H     | H     | 10^{-11}              | 10^{-12}
1ES 1426+428           | 0.129    | H     | SH    | 10^{-11}              | 10^{-11.5}
RX J1136.5+6737        | 0.1342   | H     | S     | 10^{-11.5}            | 10^{-12}
1ES 0229+200           | 0.1396   | H     | H     | 10^{-11.5}            | 10^{-12}
1ES 1440+122           | 0.163    | H     | S     | 10^{-11}              | 10^{-12}
H 2356-309             | 0.165    | H     | H     | 10^{-11}              | 10^{-12}
1ES 1218+304           | 0.182    | HS    | H     | 10^{-11}              | 10^{-11}
1ES 1101-232           | 0.186    | HS    | H     | 10^{-11}              | 10^{-11.5} 
1ES 0347-121           | 0.188    | H     | H     | 10^{-11}              | 10^{-12}
RBS 0723               | 0.198    | H     | S     | 10^{-11.5}            | 10^{-12}
1ES 0414+009           | 0.287    | S     | H     | 10^{-11}              | 10^{-11.5} 

